Lifting Layers: Analysis and Applications

The great advances of learning-based approaches in image processing and computer vision are largely based on deeply nested networks that compose linear transfer functions with suitable non-linearities. Interestingly, the most frequently used non-linearities in imaging applications (variants of the rectified linear unit) are uncommon in low dimensional approximation problems. In this paper we propose a novel non-linear transfer function, called lifting, which is motivated from a related technique in convex optimization. A lifting layer increases the dimensionality of the input, naturally yields a linear spline when combined with a fully connected layer, and therefore closes the gap between low and high dimensional approximation problems. Moreover, applying the lifting operation to the loss layer of the network allows us to handle non-convex and flat (zero-gradient) cost functions. We analyze the proposed lifting theoretically, exemplify interesting properties in synthetic experiments and demonstrate its effectiveness in deep learning approaches to image classification and denoising.

==> data/run_dncnn-tag-PSNR_on_validation_data.csv <==
Wall time,Step,Value
1520037899.9562047,0,28.616878509521484
1520038283.7384646,1,28.72549057006836
1520038576.978656,2,28.896291732788086
1520038835.2868867,3,28.75878143310547
1520039097.404745,4,28.936622619628906
1520039356.5377336,5,28.807111740112305
1520039617.8217118,6,28.873138427734375
1520039881.0122714,7,28.97524070739746
1520040143.7317615,8,29.015466690063477
1520040405.3950784,9,28.999887466430664
1520040666.921024,10,29.033340454101562
1520040930.2454,11,28.88218879699707
1520041191.5004005,12,29.05661964416504
1520041453.749341,13,29.077774047851562
1520041716.5436277,14,29.061973571777344
1520041979.6178966,15,28.831655502319336
1520042242.2102013,16,28.999156951904297
1520042504.9166229,17,29.07987403869629
1520042767.2766793,18,29.081586837768555
1520043028.8669384,19,29.09336280822754
1520043291.2442942,20,28.98655891418457
1520043553.8936949,21,28.798444747924805
1520043816.4723306,22,29.028825759887695
1520044079.9445083,23,29.049692153930664
1520044343.8001628,24,29.144367218017578
1520044609.7795978,25,29.011823654174805
1520044870.9322178,26,29.091753005981445
1520045132.259781,27,29.101593017578125
1520045393.5791233,28,29.030179977416992
1520045656.0685463,29,29.07098960876465
1520045919.4896336,30,29.21394920349121
1520046181.97238,31,29.206605911254883
1520046443.6179907,32,29.204626083374023
1520046706.08732,33,29.206796646118164
1520046968.8462584,34,29.202787399291992
1520047231.6179307,35,29.21645164489746
1520047492.833204,36,29.208576202392578
1520047756.1985521,37,29.198631286621094
1520048021.2383652,38,29.213022232055664
1520048282.550738,39,29.210351943969727
1520048543.7303295,40,29.20428466796875
1520048805.704917,41,29.209447860717773
1520049066.7883208,42,29.203821182250977
1520049328.1845913,43,29.205425262451172
1520049591.86373,44,29.199146270751953
1520049859.1444566,45,29.20804214477539
1520050125.2020106,46,29.201013565063477
1520050387.4276638,47,29.210960388183594
1520050649.7389076,48,29.209274291992188
1520050911.2446077,49,29.201818466186523


==> data/run_lift-tag-test_accuracy.csv <==
Wall time,Step,Value
1520680069.0618005,1,0.864300012588501
1520680070.6672387,2,0.892300009727478
1520680071.7756913,3,0.9010999798774719
1520680073.0250921,4,0.909500002861023
1520680074.3149319,5,0.9133999943733215
1520680075.5915892,6,0.9190000295639038
1520680076.8315096,7,0.9222999811172485
1520680078.0113566,8,0.9262999892234802
1520680079.2826836,9,0.9282000064849854
1520680080.4520957,10,0.930899977684021
1520680081.742865,11,0.9337000250816345
1520680083.2182531,12,0.9340999722480774
1520680084.3413723,13,0.9375
1520680085.5951807,14,0.9395999908447266
1520680086.8198974,15,0.9399999976158142
1520680088.0609198,16,0.9412999749183655
1520680089.3399436,17,0.9430999755859375
1520680090.567483,18,0.9437999725341797
1520680091.763961,19,0.9467999935150146
1520680092.9275835,20,0.9467999935150146
1520680094.4783053,21,0.9473999738693237
1520680095.5590274,22,0.9487000107765198
1520680096.767949,23,0.949400007724762
1520680098.0116742,24,0.9502999782562256
1520680099.2171826,25,0.9508000016212463
1520680100.475098,26,0.9520000219345093
1520680101.6354678,27,0.9528999924659729
1520680102.807874,28,0.9538999795913696
1520680104.0115721,29,0.955299973487854
1520680106.0041444,30,0.9559000134468079
1520680107.1693683,31,0.9560999870300293
1520680108.3457396,32,0.95660001039505
1520680109.600841,33,0.9570000171661377
1520680110.8460581,34,0.9581000208854675
1520680112.051702,35,0.9581999778747559
1520680113.2230644,36,0.9592999815940857
1520680114.4865515,37,0.9596999883651733
1520680115.716274,38,0.9603999853134155
1520680117.1770995,39,0.9613999724388123
1520680118.5358217,40,0.9614999890327454
1520680119.76298,41,0.9625999927520752
1520680121.0458393,42,0.9610999822616577
1520680122.4030855,43,0.9629999995231628
1520680123.7605088,44,0.9631999731063843
1520680125.1326866,45,0.9631999731063843
1520680126.4255874,46,0.9639999866485596
1520680127.7397838,47,0.9646999835968018
1520680129.482899,48,0.9648000001907349
1520680130.6903703,49,0.9653000235557556
1520680132.003539,50,0.9653000235557556
1520680133.3620412,51,0.9650999903678894
1520680134.631046,52,0.965399980545044
1520680135.908192,53,0.9660000205039978
1520680137.204366,54,0.9660999774932861
1520680138.5077877,55,0.96670001745224
1520680140.0255902,56,0.9671000242233276
1520680141.1315835,57,0.9674999713897705
1520680142.4605188,58,0.9664000272750854
1520680143.7210793,59,0.9681000113487244
1520680145.0527964,60,0.9679999947547913
1520680146.3436475,61,0.968500018119812
1520680147.6045995,62,0.9682000279426575
1520680148.9446642,63,0.9690999984741211
1520680150.4434636,64,0.9692000150680542
1520680151.7241907,65,0.9693999886512756
1520680152.974343,66,0.9692999720573425
1520680154.2198315,67,0.9696999788284302
1520680155.4995399,68,0.9697999954223633
1520680156.7677655,69,0.9696999788284302
1520680158.0998437,70,0.9697999954223633
1520680159.407774,71,0.9703999757766724
1520680160.6606433,72,0.9703999757766724
1520680162.059885,73,0.9700999855995178
1520680163.2110033,74,0.9704999923706055
1520680164.4917445,75,0.9714999794960022
1520680165.7761726,76,0.9706000089645386
1520680167.1021829,77,0.9715999960899353
1520680168.3982406,78,0.9714999794960022
1520680169.6964574,79,0.9724000096321106
1520680171.038242,80,0.9725000262260437
1520680172.3946006,81,0.9728000164031982
1520680174.0482812,82,0.972599983215332
1520680175.2218978,83,0.9726999998092651
1520680176.4538233,84,0.9731000065803528
1520680177.7668025,85,0.9732999801635742
1520680179.019981,86,0.9733999967575073
1520680180.2670712,87,0.9735999703407288
1520680181.5613616,88,0.9735000133514404
1520680182.8649364,89,0.9732999801635742
1520680184.3093166,90,0.9735000133514404
1520680185.6220102,91,0.9732000231742859
1520680186.7980115,92,0.9740999937057495
1520680188.1348763,93,0.9739999771118164
1520680189.3911326,94,0.9733999967575073
1520680190.6859777,95,0.9739000201225281
1520680191.997254,96,0.9740999937057495
1520680193.236611,97,0.9743000268936157
1520680194.5892265,98,0.9742000102996826
1520680196.1432548,99,0.9739999771118164
1520680197.8032558,100,0.9739000201225281


==> data/run_lift-tag-test_loss.csv <==
Wall time,Step,Value
1520680069.0618005,1,0.6096075177192688
1520680070.6672387,2,0.4333155155181885
1520680071.7756913,3,0.37050607800483704
1520680073.0250921,4,0.3341256380081177
1520680074.3149319,5,0.31069979071617126
1520680075.5915892,6,0.2929971218109131
1520680076.8315096,7,0.2782382071018219
1520680078.0113566,8,0.26587408781051636
1520680079.2826836,9,0.25502628087997437
1520680080.4520957,10,0.24529697000980377
1520680081.742865,11,0.23725523054599762
1520680083.2182531,12,0.22947260737419128
1520680084.3413723,13,0.2215852588415146
1520680085.5951807,14,0.21562255918979645
1520680086.8198974,15,0.2095092236995697
1520680088.0609198,16,0.2037419080734253
1520680089.3399436,17,0.19926679134368896
1520680090.567483,18,0.194364994764328
1520680091.763961,19,0.1891089826822281
1520680092.9275835,20,0.18544462323188782
1520680094.4783053,21,0.18092410266399384
1520680095.5590274,22,0.177717924118042
1520680096.767949,23,0.17357482016086578
1520680098.0116742,24,0.1697542816400528
1520680099.2171826,25,0.16774143278598785
1520680100.475098,26,0.16416403651237488
1520680101.6354678,27,0.16137367486953735
1520680102.807874,28,0.1586231142282486
1520680104.0115721,29,0.15546855330467224
1520680106.0041444,30,0.15324370563030243
1520680107.1693683,31,0.15088210999965668
1520680108.3457396,32,0.14884871244430542
1520680109.600841,33,0.1464819759130478
1520680110.8460581,34,0.14412575960159302
1520680112.051702,35,0.14227305352687836
1520680113.2230644,36,0.1401299685239792
1520680114.4865515,37,0.1389191746711731
1520680115.716274,38,0.13647417724132538
1520680117.1770995,39,0.13519378006458282
1520680118.5358217,40,0.13345789909362793
1520680119.76298,41,0.13161681592464447
1520680121.0458393,42,0.13112002611160278
1520680122.4030855,43,0.12845130264759064
1520680123.7605088,44,0.12697504460811615
1520680125.1326866,45,0.12596110999584198
1520680126.4255874,46,0.12453567981719971
1520680127.7397838,47,0.12287575751543045
1520680129.482899,48,0.12181507796049118
1520680130.6903703,49,0.12076475471258163
1520680132.003539,50,0.11947502195835114
1520680133.3620412,51,0.11856608837842941
1520680134.631046,52,0.11736360937356949
1520680135.908192,53,0.11598781496286392
1520680137.204366,54,0.11507920175790787
1520680138.5077877,55,0.11450015008449554
1520680140.0255902,56,0.11334101855754852
1520680141.1315835,57,0.11202622205018997
1520680142.4605188,58,0.11120209842920303
1520680143.7210793,59,0.10987988114356995
1520680145.0527964,60,0.10962182283401489
1520680146.3436475,61,0.10851100832223892
1520680147.6045995,62,0.10795930027961731
1520680148.9446642,63,0.10689038038253784
1520680150.4434636,64,0.10575472563505173
1520680151.7241907,65,0.10508912056684494
1520680152.974343,66,0.10403601080179214
1520680154.2198315,67,0.10344914346933365
1520680155.4995399,68,0.10308334976434708
1520680156.7677655,69,0.10240229219198227
1520680158.0998437,70,0.10176984965801239
1520680159.407774,71,0.10093386471271515
1520680160.6606433,72,0.10063666850328445
1520680162.059885,73,0.09976647794246674
1520680163.2110033,74,0.09871769696474075
1520680164.4917445,75,0.09825413674116135
1520680165.7761726,76,0.09833704680204391
1520680167.1021829,77,0.09703611582517624
1520680168.3982406,78,0.09658487886190414
1520680169.6964574,79,0.09607556462287903
1520680171.038242,80,0.09582116454839706
1520680172.3946006,81,0.09506483376026154
1520680174.0482812,82,0.09474824368953705
1520680175.2218978,83,0.09431838244199753
1520680176.4538233,84,0.09374409168958664
1520680177.7668025,85,0.09303788840770721
1520680179.019981,86,0.09259859472513199
1520680180.2670712,87,0.0921565443277359
1520680181.5613616,88,0.09145643562078476
1520680182.8649364,89,0.09141433984041214
1520680184.3093166,90,0.09084038436412811
1520680185.6220102,91,0.09089968353509903
1520680186.7980115,92,0.08977049589157104
1520680188.1348763,93,0.08952596783638
1520680189.3911326,94,0.08960365504026413
1520680190.6859777,95,0.08856070041656494
1520680191.997254,96,0.0884186327457428
1520680193.236611,97,0.0881289541721344
1520680194.5892265,98,0.087739497423172
1520680196.1432548,99,0.08753998577594757
1520680197.8032558,100,0.08733174949884415


==> data/run_lift_net_46_17-tag-PSNR_on_validation_data.csv <==
Wall time,Step,Value
1520357201.9628112,1,28.897838592529297
1520357606.8843884,2,28.960845947265625
1520358008.5970674,3,29.029579162597656
1520358418.091606,4,29.022863388061523
1520358820.7355025,5,29.045330047607422
1520359225.0043237,6,29.058372497558594
1520359623.6061308,7,29.093385696411133
1520360026.9227962,8,29.061269760131836
1520360436.2477415,9,29.094655990600586
1520360836.954381,10,29.102069854736328
1520361231.3291466,11,29.11724090576172
1520361623.5695922,12,29.090476989746094
1520362015.7400706,13,29.120052337646484
1520362403.9575233,14,29.13738441467285
1520362793.3447402,15,29.13512420654297
1520363191.5173044,16,29.144203186035156
1520363589.0325701,17,29.1242618560791
1520364000.3648865,18,29.151477813720703
1520364411.2556794,19,29.161731719970703
1520364824.4065006,20,29.156278610229492
1520365240.806591,21,29.138418197631836
1520365655.0844557,22,29.128461837768555
1520366065.4436712,23,29.165510177612305
1520366461.502126,24,29.147829055786133
1520366861.6545303,25,29.148778915405273
1520367268.4949725,26,29.15528678894043
1520367678.750568,27,29.14704704284668
1520368088.9002628,28,29.166093826293945
1520368494.0531518,29,29.158876419067383
1520368898.3109262,30,29.125919342041016
1520369301.650465,31,29.20884132385254
1520369717.8653212,32,29.19969940185547
1520370128.5183342,33,29.20487403869629
1520370521.772109,34,29.20989418029785
1520370933.7207623,35,29.200307846069336
1520371348.1573818,36,29.211172103881836
1520371760.7650297,37,29.214481353759766
1520372179.311671,38,29.21666717529297
1520372584.9261568,39,29.213104248046875
1520372993.4705727,40,29.205299377441406
1520373403.649092,41,29.20452117919922
1520373812.2497613,42,29.21087646484375
1520374219.9874563,43,29.212011337280273
1520374630.4040298,44,29.205459594726562
1520375037.8958545,45,29.216428756713867
1520375449.209498,46,29.207223892211914
1520375862.192136,47,29.20978546142578
1520376275.2000084,48,29.210426330566406
1520376683.0217159,49,29.21142578125
1520377096.1633956,50,29.20463752746582


==> data/run_maxout-tag-test_accuracy.csv <==
Wall time,Step,Value
1520682136.699067,1,0.8693000078201294
1520682137.8018434,2,0.8952999711036682
1520682138.9043307,3,0.9035999774932861
1520682140.0772202,4,0.9126999974250793
1520682141.591759,5,0.9158999919891357
1520682143.2288432,6,0.9190999865531921
1520682145.0416756,7,0.9221000075340271
1520682146.3820236,8,0.927299976348877
1520682147.382433,9,0.9302999973297119
1520682148.4448943,10,0.9327999949455261
1520682149.541637,11,0.9362999796867371
1520682150.6298232,12,0.9380000233650208
1520682151.7835288,13,0.9405999779701233
1520682152.9923785,14,0.9416000247001648
1520682154.248183,15,0.9424999952316284
1520682155.3758852,16,0.9448999762535095
1520682156.5005584,17,0.9453999996185303
1520682157.5604575,18,0.9466999769210815
1520682158.6824589,19,0.9483000040054321
1520682159.8237143,20,0.949400007724762
1520682160.9263654,21,0.9509000182151794
1520682161.9844515,22,0.9516000151634216
1520682163.0564153,23,0.9523000121116638
1520682164.1852756,24,0.9527999758720398
1520682165.2765427,25,0.9538999795913696
1520682166.391258,26,0.9545000195503235
1520682167.483487,27,0.9550999999046326
1520682168.5653512,28,0.9553999900817871
1520682169.6695254,29,0.9556999802589417
1520682170.740911,30,0.9560999870300293
1520682171.842796,31,0.9577999711036682
1520682173.039432,32,0.9575999975204468
1520682174.1233535,33,0.9574000239372253
1520682175.1522605,34,0.9589999914169312
1520682176.265671,35,0.9593999981880188
1520682177.382138,36,0.960099995136261
1520682178.5418046,37,0.9607999920845032
1520682179.6877635,38,0.9613999724388123
1520682180.761753,39,0.9610999822616577
1520682181.8516374,40,0.9621000289916992
1520682182.933523,41,0.9623000025749207
1520682184.0543642,42,0.9629999995231628
1520682185.1544385,43,0.9631999731063843
1520682186.2645571,44,0.963699996471405
1520682187.3268816,45,0.9638000130653381
1520682188.4764094,46,0.9646999835968018
1520682189.6526182,47,0.9648000001907349
1520682190.756015,48,0.9646000266075134
1520682191.8940282,49,0.9656000137329102
1520682192.9567883,50,0.965399980545044
1520682194.063884,51,0.96670001745224
1520682195.1977365,52,0.9664000272750854
1520682196.3484313,53,0.9664999842643738
1520682197.4569094,54,0.9668999910354614
1520682198.5265288,55,0.9668999910354614
1520682199.612875,56,0.96670001745224
1520682200.7398021,57,0.96670001745224
1520682201.8358238,58,0.9675999879837036
1520682202.938736,59,0.9674000144004822
1520682203.9935079,60,0.9679999947547913
1520682205.0306318,61,0.9674000144004822
1520682206.1182258,62,0.9679999947547913
1520682207.239836,63,0.9679999947547913
1520682208.2690315,64,0.9689000248908997
1520682209.3119488,65,0.9681000113487244
1520682210.3768194,66,0.9682999849319458
1520682211.436795,67,0.968500018119812
1520682212.5753145,68,0.9686999917030334
1520682213.6809824,69,0.9685999751091003
1520682214.8004222,70,0.9688000082969666
1520682215.9040437,71,0.9688000082969666
1520682217.015387,72,0.9689000248908997
1520682218.127835,73,0.9693999886512756
1520682219.2087996,74,0.9693999886512756
1520682220.3542109,75,0.9693999886512756
1520682221.5128653,76,0.9699000120162964
1520682222.6713097,77,0.9696999788284302
1520682223.7932541,78,0.9702000021934509
1520682224.8862503,79,0.9692999720573425
1520682226.3012657,80,0.9703999757766724
1520682228.0975688,81,0.970300018787384
1520682229.7299118,82,0.9702000021934509
1520682231.5072165,83,0.9706000089645386
1520682232.4946456,84,0.970300018787384
1520682233.560594,85,0.9707000255584717
1520682234.6478481,86,0.9703999757766724
1520682235.7573783,87,0.9702000021934509
1520682236.9037812,88,0.9702000021934509
1520682238.0653837,89,0.9706000089645386
1520682239.1796443,90,0.9700000286102295
1520682240.2552557,91,0.9707000255584717
1520682241.3433723,92,0.9700999855995178
1520682242.4798577,93,0.9700999855995178
1520682243.6280446,94,0.9706000089645386
1520682244.7546341,95,0.9710999727249146
1520682245.8852355,96,0.9707000255584717
1520682247.00114,97,0.9710000157356262
1520682248.1056342,98,0.97079998254776
1520682249.2614129,99,0.9706000089645386
1520682250.3972032,100,0.9708999991416931


==> data/run_maxout-tag-test_loss.csv <==
Wall time,Step,Value
1520682136.699067,1,0.5587924122810364
1520682137.8018434,2,0.41623666882514954
1520682138.9043307,3,0.36171597242355347
1520682140.0772202,4,0.32921773195266724
1520682141.591759,5,0.3077566921710968
1520682143.2288432,6,0.291642963886261
1520682145.0416756,7,0.2770359516143799
1520682146.3820236,8,0.2653310000896454
1520682147.382433,9,0.2547655403614044
1520682148.4448943,10,0.24536940455436707
1520682149.541637,11,0.23711133003234863
1520682150.6298232,12,0.22880341112613678
1520682151.7835288,13,0.22103843092918396
1520682152.9923785,14,0.21476435661315918
1520682154.248183,15,0.20867323875427246
1520682155.3758852,16,0.20286400616168976
1520682156.5005584,17,0.19814741611480713
1520682157.5604575,18,0.19288499653339386
1520682158.6824589,19,0.18769246339797974
1520682159.8237143,20,0.18370942771434784
1520682160.9263654,21,0.1794394552707672
1520682161.9844515,22,0.17528603971004486
1520682163.0564153,23,0.1714274138212204
1520682164.1852756,24,0.1677732914686203
1520682165.2765427,25,0.16498850286006927
1520682166.391258,26,0.16178984940052032
1520682167.483487,27,0.1591111570596695
1520682168.5653512,28,0.15595082938671112
1520682169.6695254,29,0.15332424640655518
1520682170.740911,30,0.15096090734004974
1520682171.842796,31,0.14872966706752777
1520682173.039432,32,0.1470143347978592
1520682174.1233535,33,0.1444818526506424
1520682175.1522605,34,0.1422949731349945
1520682176.265671,35,0.1404455304145813
1520682177.382138,36,0.138716459274292
1520682178.5418046,37,0.13776978850364685
1520682179.6877635,38,0.13536427915096283
1520682180.761753,39,0.13435867428779602
1520682181.8516374,40,0.13271895051002502
1520682182.933523,41,0.1309128850698471
1520682184.0543642,42,0.1303769201040268
1520682185.1544385,43,0.1284906566143036
1520682186.2645571,44,0.1271149218082428
1520682187.3268816,45,0.12627370655536652
1520682188.4764094,46,0.12498955428600311
1520682189.6526182,47,0.12342438846826553
1520682190.756015,48,0.12288413196802139
1520682191.8940282,49,0.1219901368021965
1520682192.9567883,50,0.12093590945005417
1520682194.063884,51,0.12000466138124466
1520682195.1977365,52,0.11938237398862839
1520682196.3484313,53,0.11791010946035385
1520682197.4569094,54,0.11762803792953491
1520682198.5265288,55,0.11708132177591324
1520682199.612875,56,0.11598385870456696
1520682200.7398021,57,0.11541546881198883
1520682201.8358238,58,0.1142864003777504
1520682202.938736,59,0.11321523785591125
1520682203.9935079,60,0.11306164413690567
1520682205.0306318,61,0.11240704357624054
1520682206.1182258,62,0.11205534636974335
1520682207.239836,63,0.1111169084906578
1520682208.2690315,64,0.11053193360567093
1520682209.3119488,65,0.10970354080200195
1520682210.3768194,66,0.10893547534942627
1520682211.436795,67,0.10850182175636292
1520682212.5753145,68,0.10813288390636444
1520682213.6809824,69,0.10751648247241974
1520682214.8004222,70,0.10734931379556656
1520682215.9040437,71,0.10667429119348526
1520682217.015387,72,0.10642043501138687
1520682218.127835,73,0.10562705248594284
1520682219.2087996,74,0.10489285737276077
1520682220.3542109,75,0.10476724803447723
1520682221.5128653,76,0.1046612560749054
1520682222.6713097,77,0.10358460992574692
1520682223.7932541,78,0.10330422222614288
1520682224.8862503,79,0.10326756536960602
1520682226.3012657,80,0.10255537182092667
1520682228.0975688,81,0.1023479700088501
1520682229.7299118,82,0.10198257118463516
1520682231.5072165,83,0.10165075957775116
1520682232.4946456,84,0.10137522220611572
1520682233.560594,85,0.10064350813627243
1520682234.6478481,86,0.10064740478992462
1520682235.7573783,87,0.10011579096317291
1520682236.9037812,88,0.09954097867012024
1520682238.0653837,89,0.099554143846035
1520682239.1796443,90,0.09951091557741165
1520682240.2552557,91,0.09948106855154037
1520682241.3433723,92,0.09854019433259964
1520682242.4798577,93,0.09826026856899261
1520682243.6280446,94,0.09836165606975555
1520682244.7546341,95,0.09780118614435196
1520682245.8852355,96,0.09749340265989304
1520682247.00114,97,0.0970061793923378
1520682248.1056342,98,0.09688035398721695
1520682249.2614129,99,0.09695830941200256
1520682250.3972032,100,0.09676618129014969


==> data/run_relu-tag-test_accuracy.csv <==
Wall time,Step,Value
1520678971.0336514,1,0.8669000267982483
1520678972.1651886,2,0.8894000053405762
1520678973.3090866,3,0.8982999920845032
1520678974.4098678,4,0.9083999991416931
1520678975.4687595,5,0.9124000072479248
1520678976.581984,6,0.9160000085830688
1520678977.6499987,7,0.9190000295639038
1520678978.8163064,8,0.9203000068664551
1520678980.0566418,9,0.9232000112533569
1520678981.2198994,10,0.9254000186920166
1520678982.3877635,11,0.9269999861717224
1520678983.4525774,12,0.9283999800682068
1520678984.6374044,13,0.9301000237464905
1520678985.834121,14,0.9315000176429749
1520678987.0559018,15,0.9340999722480774
1520678988.2404165,16,0.934499979019165
1520678989.3771691,17,0.9358000159263611
1520678990.5188909,18,0.9372000098228455
1520678991.641987,19,0.9399999976158142
1520678992.8209746,20,0.9390000104904175
1520678994.0259523,21,0.9399999976158142
1520678995.1544385,22,0.9409999847412109
1520678996.2784255,23,0.9423999786376953
1520678997.4187503,24,0.9427000284194946
1520678998.6276627,25,0.9434000253677368
1520678999.7511163,26,0.9440000057220459
1520679000.8740523,27,0.9456999897956848
1520679001.9968166,28,0.9470000267028809
1520679003.100701,29,0.9470000267028809
1520679004.239912,30,0.9480999708175659
1520679005.349491,31,0.948199987411499
1520679006.4691858,32,0.9498000144958496
1520679007.55938,33,0.9492999911308289
1520679008.7453117,34,0.9509999752044678
1520679009.942732,35,0.9516000151634216
1520679011.1260068,36,0.9520999789237976
1520679012.2875226,37,0.9537000060081482
1520679013.4368412,38,0.9537000060081482
1520679014.5661938,39,0.9544000029563904
1520679015.7483432,40,0.954800009727478
1520679016.9144197,41,0.9556000232696533
1520679018.1194742,42,0.9555000066757202
1520679019.3142424,43,0.9562000036239624
1520679020.4602654,44,0.9567000269889832
1520679021.597743,45,0.9569000005722046
1520679022.8076468,46,0.9571999907493591
1520679024.013837,47,0.9577999711036682
1520679025.1289926,48,0.9591000080108643
1520679026.283635,49,0.9585999846458435
1520679027.4270165,50,0.9598000049591064
1520679028.6153834,51,0.9592000246047974
1520679029.8180122,52,0.9592999815940857
1520679031.0525138,53,0.9606999754905701
1520679032.2669225,54,0.9609000086784363
1520679033.4407012,55,0.9607999920845032
1520679034.5762827,56,0.9616000056266785
1520679035.8264055,57,0.961899995803833
1520679037.0610788,58,0.9627000093460083
1520679038.3013542,59,0.9635000228881836
1520679039.481196,60,0.9639000296592712
1520679040.6924396,61,0.963699996471405
1520679041.8875954,62,0.963100016117096
1520679043.0326095,63,0.963699996471405
1520679044.255511,64,0.9639000296592712
1520679045.4807618,65,0.9646999835968018
1520679046.6684532,66,0.9641000032424927
1520679047.7587893,67,0.9639000296592712
1520679048.8953974,68,0.9642999768257141
1520679050.0805426,69,0.9650999903678894
1520679051.301072,70,0.964900016784668
1520679052.4608204,71,0.965499997138977
1520679053.607463,72,0.9653000235557556
1520679054.7421846,73,0.9659000039100647
1520679055.8794656,74,0.9660000205039978
1520679057.0153346,75,0.9656999707221985
1520679058.1869695,76,0.9660999774932861
1520679059.321492,77,0.9656999707221985
1520679060.3930345,78,0.9664999842643738
1520679061.5080113,79,0.9664000272750854
1520679062.9627051,80,0.9666000008583069
1520679064.253209,81,0.9664999842643738
1520679065.3911073,82,0.9671000242233276
1520679066.5156534,83,0.9664000272750854
1520679067.7456577,84,0.9674999713897705
1520679069.0513642,85,0.9666000008583069
1520679070.198694,86,0.9674000144004822
1520679071.4419367,87,0.9667999744415283
1520679072.7563398,88,0.9682999849319458
1520679074.0045576,89,0.9674999713897705
1520679075.59571,90,0.9678000211715698
1520679076.9413674,91,0.9682999849319458
1520679078.1896129,92,0.9679999947547913
1520679079.487509,93,0.9682000279426575
1520679080.72207,94,0.9682999849319458
1520679082.1409428,95,0.9684000015258789
1520679083.4858513,96,0.9689000248908997
1520679084.824487,97,0.9692999720573425
1520679086.0169053,98,0.9690999984741211
1520679087.2239985,99,0.9696000218391418
1520679088.6953712,100,0.9692999720573425


==> data/run_relu-tag-test_loss.csv <==
Wall time,Step,Value
1520678971.0336514,1,0.5870507955551147
1520678972.1651886,2,0.42729881405830383
1520678973.3090866,3,0.3726549446582794
1520678974.4098678,4,0.3401302099227905
1520678975.4687595,5,0.32025179266929626
1520678976.581984,6,0.3060447871685028
1520678977.6499987,7,0.29384127259254456
1520678978.8163064,8,0.2835625112056732
1520678980.0566418,9,0.275239497423172
1520678981.2198994,10,0.26770713925361633
1520678982.3877635,11,0.26108914613723755
1520678983.4525774,12,0.25439712405204773
1520678984.6374044,13,0.2479579597711563
1520678985.834121,14,0.2428007572889328
1520678987.0559018,15,0.2373242974281311
1520678988.2404165,16,0.23199351131916046
1520678989.3771691,17,0.22818605601787567
1520678990.5188909,18,0.2237442135810852
1520678991.641987,19,0.21830737590789795
1520678992.8209746,20,0.21481218934059143
1520678994.0259523,21,0.2106904536485672
1520678995.1544385,22,0.20678167045116425
1520678996.2784255,23,0.20287683606147766
1520678997.4187503,24,0.19886848330497742
1520678998.6276627,25,0.19630680978298187
1520678999.7511163,26,0.19314131140708923
1520679000.8740523,27,0.19024038314819336
1520679001.9968166,28,0.18696142733097076
1520679003.100701,29,0.18355293571949005
1520679004.239912,30,0.18057362735271454
1520679005.349491,31,0.1781361997127533
1520679006.4691858,32,0.17620718479156494
1520679007.55938,33,0.17313259840011597
1520679008.7453117,34,0.17056912183761597
1520679009.942732,35,0.168806254863739
1520679011.1260068,36,0.16620156168937683
1520679012.2875226,37,0.16439282894134521
1520679013.4368412,38,0.16190502047538757
1520679014.5661938,39,0.16027304530143738
1520679015.7483432,40,0.15833279490470886
1520679016.9144197,41,0.1558956801891327
1520679018.1194742,42,0.15559494495391846
1520679019.3142424,43,0.15204206109046936
1520679020.4602654,44,0.15041208267211914
1520679021.597743,45,0.14903733134269714
1520679022.8076468,46,0.1477138251066208
1520679024.013837,47,0.14522795379161835
1520679025.1289926,48,0.14406487345695496
1520679026.283635,49,0.1426912397146225
1520679027.4270165,50,0.14131633937358856
1520679028.6153834,51,0.14008422195911407
1520679029.8180122,52,0.13873645663261414
1520679031.0525138,53,0.13692380487918854
1520679032.2669225,54,0.13616414368152618
1520679033.4407012,55,0.1351248323917389
1520679034.5762827,56,0.13352181017398834
1520679035.8264055,57,0.1322685331106186
1520679037.0610788,58,0.13100194931030273
1520679038.3013542,59,0.12965798377990723
1520679039.481196,60,0.12950757145881653
1520679040.6924396,61,0.12805917859077454
1520679041.8875954,62,0.12754492461681366
1520679043.0326095,63,0.12574227154254913
1520679044.255511,64,0.12497716397047043
1520679045.4807618,65,0.12429147958755493
1520679046.6684532,66,0.1225370392203331
1520679047.7587893,67,0.12177383154630661
1520679048.8953974,68,0.12120626121759415
1520679050.0805426,69,0.12022224068641663
1520679051.301072,70,0.12007934600114822
1520679052.4608204,71,0.11908949166536331
1520679053.607463,72,0.11864172667264938
1520679054.7421846,73,0.11779653280973434
1520679055.8794656,74,0.11642152070999146
1520679057.0153346,75,0.11567769944667816
1520679058.1869695,76,0.11642258614301682
1520679059.321492,77,0.11431779712438583
1520679060.3930345,78,0.11349529027938843
1520679061.5080113,79,0.11296502500772476
1520679062.9627051,80,0.11263959109783173
1520679064.253209,81,0.11202199757099152
1520679065.3911073,82,0.110924132168293
1520679066.5156534,83,0.1107044443488121
1520679067.7456577,84,0.1100737676024437
1520679069.0513642,85,0.10913632810115814
1520679070.198694,86,0.10933259129524231
1520679071.4419367,87,0.10819709300994873
1520679072.7563398,88,0.10735424607992172
1520679074.0045576,89,0.10738106817007065
1520679075.59571,90,0.1065135970711708
1520679076.9413674,91,0.10666725784540176
1520679078.1896129,92,0.10536088794469833
1520679079.487509,93,0.10502959042787552
1520679080.72207,94,0.10506211966276169
1520679082.1409428,95,0.10404067486524582
1520679083.4858513,96,0.10363683849573135
1520679084.824487,97,0.10328984260559082
1520679086.0169053,98,0.10305874049663544
1520679087.2239985,99,0.10254145413637161
1520679088.6953712,100,0.10282737761735916

